Vis2Mus: Exploring Multimodal Representation Mapping for Controllable Music Generation

In this study, we explore the representation mapping from the domain of visual arts to the domain of music, with which we can use visual arts as an effective handle to control music generation. Unlike most studies in multimodal representation learning that are purely data-driven, we adopt an analysis-by-synthesis approach that combines deep music representation learning with user studies. Such an approach enables us to discover \textit{interpretable} representation mapping without a huge amount of paired data. In particular, we discover that visual-to-music mapping has a nice property similar to equivariant. In other words, we can use various image transformations, say, changing brightness, changing contrast, style transfer, to control the corresponding transformations in the music domain. In addition, we released the Vis2Mus system as a controllable interface for symbolic music generation.

==> TODO.txt <==
1. 完成draft的改写 - donez

2. 将draft的部分裁减到4页

3. 检查ISMIR的审稿意见，改进相关部分

4. 检查实验的变动

5. 投稿

=====

按照分类进行总结

- 【Intro】需要解释analysis-by-synthesis（加了引用，做了简要的说明）
- 【2.1】对模型需要一些必要的解释
- 【实验】
  - 现有实验设计不足以撑起一个等变的假设（reviewer 3）；
  - 为什么选择亮度、对比度等参数（reviewer 2）；
  - 实验尤其是style transfer的交代不够明确（meta）；
  - 实验结果不足以支撑一个强有力的结论（reviewer 2，3，meta）
  - 实验结果人数不够多（reviewer 2，3，meta）

=====

审稿意见

Reviewer 1 (Strongly Agree)：

- 【实验】希望有更多的测试者
- 【写作：图注】图2的caption的第二句话与图上下文无关，应改在正文里（done）
- 【写作：其他】在使用RNN等词的首次出现时进行定义(这个要fix吗？)

Reviewer 2 (Weak Reject):

- 【介绍】What is analysis-by-synthesis? 您打算将其作为一种成熟的技术还是一种新颖的研究方法？如果成立，则应引用相关文献。

- 【Related Work】声称现有方法不能产生高质量的音乐是一个强有力的主张。（已被修改，现在我说它难以从数据中学习表征，以很好地生成音乐）

- 【Sec 2】v和m是如何表示的？你是如何将图像上的变换表示为点积的？你的意思是这些是矢量表示，并且它们上的所有变换都是线性的吗？你使用了跨模态变换群的语言，这意味着什么并不清楚，你的形式化需要更多的细节。再说一遍，为跨模态变换的映射提出一种群论语言，可以在代码中实现，这是一个有价值的话题，应该进行详细的探讨。

- 【Sec 2】你是如何得出你所研究的三种转换方式的？转换图像的方法有很多，这三种似乎是任意的选择。如果对更多的变换进行调查，表明有些变换能自然地转化为音乐，有些则不能。同样，这是一个值得探讨的论文题目。

- 【实验：2.4】在3.5节的用户研究中，你最终有11-14个参与者。这些人是谁？你是如何联系他们的？他们的时间有没有得到任何补偿？你的研究界面是什么样子的？这些问题是非常重要的，因为审美相似性研究往往是高度主观和依赖环境的。为什么你认为在二元决策问题上优于随机的猜测会构成支持你的假设的证据？你对对比作品的选择是否会使结果产生偏差？

- 【实验：人数质疑】你不能对受试者是否会根据任何东西进行分类做出任何结论。二项式实验的N=16充其量是一个试验性研究，并不是一个足以得出任何结论的大样本，因此不能说“Discovery”这样强烈的结论。

- Review 3 (Strongly Reject):

- 【Method】似乎所提出的方法非常依赖于先前特定研究的模型。我并不是说视听映射必须与模型无关。但是考虑到最近音乐一代的快速变化趋势，我有点担心这项研究在不久的将来会因为它的基本模型变得过时而难以应用。此外，没有足够强调给定的“等变”转换仅适用于这种特定的音乐生成模型，并且尚未在通用设置中得到证明。
- 【实验：分析】很难同意第2节的实验结果意味着发现1。首先，给定的准确率并不高，不足以被概括，因为只有2/3的人同意给定的匹配。此外，实验结果不能仅仅因为准确率高于50%，p<0.05，就暗示换算法对所提出的变换有效。
  -  以下是我这样认为的原因。只要两个转换不是正交的，验证准确率就会与无效假设不同，也就是50%。
  - 实验的结果必须被解释为 "在音频和视觉领域应用相同的转换函数使正相关，而不是正交也不是负相关"，而不是 "在音频和视觉领域应用相同的转换函数是等价的和换位的"。在我看来，不仅仅是对音乐生成的 "等价变换"，任何一种对音乐生成的线性可控性都会使视听的相关程度类似。例如，如果图像的 "亮度 "被映射到音乐的 "对比度 "上，我想很有可能受试者会选择 "高对比度 "的音乐，而不是 "低对比度 "的音乐来表现给定的较亮图像。
  - 因此，第3节的实验必须比较的不是（图像：较亮的图像=音乐：[较暗或较亮的音乐]），而是（图像：较亮的图像=音乐：[较亮或对比度较大的音乐]）。实验必须被设计来证明，用相同的变换函数来映射视听，比用任意的变换函数来映射能得到更好的感知分数，作者在第150行也提到了这一点。实验没有使用 "其他候选人"，而是只使用了一个单一的其他候选人，这仅仅是对给定变换函数的镜像。
 - 根据这个结果，我们可以说 "应用相同的变换可以是有效的映射选项之一"。看到一半以上的受试者都有相同的变化方向，这很有希望。但这远远不是 "改变亮度、改变对比度和风格转换在视听映射中具有换算性或等值性"。为了论证视听映射具有某些等价特性，使f(g(v))等于g(f(v))，作者必须证明g(f(v))是近似f(g(v))的任何其他可能选项中最接近的。在理想的情况下，人们可以通过实际要求人类作曲家为给定的f(v)和g(v)创作一首对应于f(g(v))的音乐，然后将结果与模型的g(f(v))进行比较，从而真正证明该等值。当然，这听起来像是几乎不可能完成的任务，但这就是等价的确切含义。而作者的作用是对这些设置进行近似，以做出像 "发现 "等值特征这样的有力论证。
 - 因此，对实验的解释必须非常谨慎，避免任何过度的要求。
  - 在这两项用户研究中，如果能在主体层面上分析结果，而不是仅仅报告测试结果的平均值，那就更好了，因为正如作者所说，映射可能是非常主观的。例如，在第一个用户研究中，如果一半的受试者在每个反应中都选择 "更亮 "的音乐，一半的受试者在每个反应中都选择 "更暗 "的音乐，这与整个受试者以50:50的随机方式选择两者相比，情况完全不同。用户研究必须检查：1）该映射在单个人体内是否一致，以及2）该映射是否可以被推广到不同的人。尽管第二项用户研究显示了这些差异，但只呈现反应的平均值掩盖了重要的特征
- 【引用】对康廷斯基的理论更加明确地加以引用。

- Meta Reviewer (Weak Reject):

- 【引用】认为需要增加跨模态工作的引用：
  - https://ieeexplore.ieee.org/document/9126216
  - Ren, Xuanchi, et al. "Self-supervised dance video synthesis conditioned on music." Proceedings of the 28th ACM International Conference on Multimedia. 2020.
  - Narasimhan, Medhini, et al. "Strumming to the beat: Audio-conditioned contrastive video textures." Proceedings of the IEEE/CVF Winter Conference on Applications of Computer Vision. 2022.
  - https:// archives.ismir.net/ismir2020/paper/000146.pdf

- 【引用】大多数引用从arxiv得来

- 【Intro第二段】（我们的工作会帮助ML）作者是否宣称这项工作是有意义的联觉认知模型？他们要对ML的哪些理论进行阐释？他们的工作能帮助别人实现什么MIR任务？这些目的在这项工作中都没有实现。
- 【Intro第二段】（一般人难以理解和弦和织体）嗯，我不知道他们在工作中使用的抽象艺术如何比和弦名称更具体......而且，一个人学习从抽象视觉艺术到声音的映射，不是和学习从和弦符号到声音的映射一样需要时间吗？实验结果并不支持这一论断，因为它没有在实验中被测试。
- 【Intro第四段】需要对等价进行更多的诠释。
- 【2.1】图3所代表的模型尽管引用了14和15，但“feature map”似乎是他们论证他们的方法为什么有意义的核心。它应该被描述。
- 【2.2】审稿人不明白怎么对piano roll做像素上的调整，以及为什么它会产生新内容（建议参考原文）。
- 【2.3】最后一段。我不知道该网络的输入表示是什么。有没有人说明输入的哪些部分是旋律，哪些是伴奏？另外，根据第3.1节的文字，我以为他们会对音乐的潜在表征进行与图像相同的数学转换。现在看来，他们是在挑选两个不相关的转换：一个用于参考文献17的图像；一个用于参考文献18的音乐。为什么这些是成对的？为什么不是别的东西？
- 【2.4】
  - 说明参与者是否被展示了钢琴卷的视觉效果（希望没有）。
  - 作者说，他们的图像转换方法对用户来说没有传统控制方法那么抽象，比如直接改变钢琴卷或提供和弦名称。然而，他们并没有与这些方法进行比较。
- 【2.5】65%的结果不足以意味着音乐生成的控制范式很好，这似乎有些牵强。
- 【Sec 4】文章声称：视觉到音乐的映射发生在解开的潜在特征空间中。但是作者没有证明这一点。
